Protostellar birth with ambipolar and ohmic diffusion

The transport of angular momentum is capital during the formation of low-mass stars; too little removal and rotation ensures stellar densities are never reached, too much and the absence of rotation means no protoplanetary disks can form. Magnetic diffusion is seen as a pathway to resolving this long-standing problem. We investigate the impact of including resistive MHD in simulations of the gravitational collapse of a 1 solar mass gas sphere, from molecular cloud densities to the formation of the protostellar seed; the second Larson core. We used the AMR code RAMSES to perform two 3D simulations of collapsing magnetised gas spheres, including self-gravity, radiative transfer, and a non-ideal gas equation of state to describe H2 dissociation which leads to the second collapse. The first run was carried out under the ideal MHD approximation, while ambipolar and ohmic diffusion was incorporated in the second calculation. In the ideal MHD simulation, the magnetic field dominates the energy budget everywhere inside and around the first core, fueling interchange instabilities and driving a low-velocity outflow. High magnetic braking removes essentially all angular momentum from the second core. On the other hand, ambipolar and ohmic diffusion create a barrier which prevents amplification of the magnetic field beyond 0.1 G in the first Larson core which is now fully thermally supported. A significant amount of rotation is preserved and a small Keplerian-like disk forms around the second core. When studying the radiative efficiency of the first and second core accretion shocks, we found that it can vary by several orders of magnitude over the 3D surface of the cores. Magnetic diffusion is a pre-requisite to star-formation; it enables the formation of protoplanetary disks in which planets will eventually form, and also plays a determinant role in the formation of the protostar itself.

==> abstract.txt <==
The transport of angular momentum is capital during the formation of low-mass stars; too little removal and rotation ensures stellar densities are never reached, too much and the absence of rotation means no protoplanetary disks can form. Magnetic diffusion is seen as a pathway to resolving this long-standing problem. We investigate the impact of including resistive MHD in simulations of the gravitational collapse of a 1 solar mass gas sphere, from molecular cloud densities to the formation of the protostellar seed; the second Larson core. We used the AMR code RAMSES to perform two 3D simulations of collapsing magnetised gas spheres, including self-gravity, radiative transfer, and a non-ideal gas equation of state to describe H2 dissociation which leads to the second collapse. The first run was carried out under the ideal MHD approximation, while ambipolar and ohmic diffusion was incorporated in the second calculation. In the ideal MHD simulation, the magnetic field dominates the energy budget everywhere inside and around the first core, fueling interchange instabilities and driving a low-velocity outflow. High magnetic braking removes essentially all angular momentum from the second core. On the other hand, ambipolar and ohmic diffusion create a barrier which prevents amplification of the magnetic field beyond 0.1 G in the first Larson core which is now fully thermally supported. A significant amount of rotation is preserved and a small Keplerian-like disk forms around the second core. When studying the radiative efficiency of the first and second core accretion shocks, we found that it can vary by several orders of magnitude over the 3D surface of the cores. Magnetic diffusion is a pre-requisite to star-formation; it enables the formation of protoplanetary disks in which planets will eventually form, and also plays a determinant role in the formation of the protostar itself.

